Equivariant Deep Learning of Mixed-Integer Optimal Control Solutions for Vehicle Decision Making and Motion Planning

Mixed-integer quadratic programs (MIQPs) are a versatile way of formulating vehicle decision making and motion planning problems, where the prediction model is a hybrid dynamical system that involves both discrete and continuous decision variables. However, even the most advanced MIQP solvers can hardly account for the challenging requirements of automotive embedded platforms. Thus, we use machine learning to simplify and hence speed up optimization. Our work builds on recent ideas for solving MIQPs in real-time by training a neural network to predict the optimal values of integer variables and solving the remaining problem by online quadratic programming. Specifically, we propose a recurrent permutation equivariant deep set that is particularly suited for imitating MIQPs that involve many obstacles, which is often the major source of computational burden in motion planning problems. Our framework comprises also a feasibility projector that corrects infeasible predictions of integer variables and considerably increases the likelihood of computing a collision-free trajectory. We evaluate the performance, safety and real-time feasibility of decision-making for autonomous driving using the proposed approach on realistic multi-lane traffic scenarios with interactive agents in SUMO simulations.

==> figures/software_arch3_svg.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'software_arch3_svg.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{394.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{software_arch3_svg.pdf}}%
    \put(0.26045627,0.6730038){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Learning-Based Planner\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{software_arch3_svg.pdf}}%
    \put(0.21292776,0.56273764){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{software_arch3_svg.pdf}}%
    \put(0.21292776,0.39163498){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{software_arch3_svg.pdf}}%
    \put(0.20342205,0.40114068){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{software_arch3_svg.pdf}}%
    \put(0.26045627,0.81749049){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Expert MIP-DM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{software_arch3_svg.pdf}}%
    \put(0.94676806,0.43726236){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$Z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{software_arch3_svg.pdf}}%
    \put(0.74144487,0.378327){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SUMO Traffic Simulation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{software_arch3_svg.pdf}}%
    \put(0.74524715,0.88212928){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Vehicle Simulation and Control\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{software_arch3_svg.pdf}}%
    \put(0.20342205,0.57224335){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{software_arch3_svg.pdf}}%
    \put(0.19391635,0.41254753){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}slacked QP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{software_arch3_svg.pdf}}%
    \put(0.69961977,0.69201521){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$u$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{software_arch3_svg.pdf}}%
    \put(0.74524715,0.77946768){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}low-level...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{software_arch3_svg.pdf}}%
    \put(0.75665399,0.45627376){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{software_arch3_svg.pdf}}%
    \put(0.83269962,0.68441065){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{software_arch3_svg.pdf}}%
    \put(0.74524715,0.63498099){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ego Simulator\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{software_arch3_svg.pdf}}%
    \put(0.51140684,0.5608365){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$X^\mathrm{c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{software_arch3_svg.pdf}}%
    \put(0.19391635,0.07794677){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}FP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{software_arch3_svg.pdf}}%
    \put(0.19391635,0.23954373){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Selector\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{software_arch3_svg.pdf}}%
    \put(0.53969222,0.48166541){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\{\hat{B}^1,\ldots,\hat{B}^{n_\mathrm{e}}\}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{software_arch3_svg.pdf}}%
    \put(0.19391635,0.58174905){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{software_arch3_svg.pdf}}%
    \put(0.89291588,0.3088099){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\{(X^{\mathrm{p}1},U^{\mathrm{p}1}),\ldots ,(X^{\mathrm{p}n_\mathrm{e}},U^{\mathrm{p}n_\mathrm{e}})\}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{software_arch3_svg.pdf}}%
    \put(0.91825095,0.61977186){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}$\end{tabular}}}}%
    \put(0.55704698,0.84788973){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$X^\mathrm{e}$\end{tabular}}}}%
    \put(0.48116408,0.15504563){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$(X^{\mathrm{p}},U^{\mathrm{p}})$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> network_architecture.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'network_architecture.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{840.99990744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70940173)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{network_architecture.pdf}}%
    \put(0.75308496,0.63418805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Predicted\end{tabular}}}}%
    \put(0.75498133,0.62393164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Binaries\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{network_architecture.pdf}}%
    \put(0.04906517,0.60683763){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}variable\end{tabular}}}}%
    \put(0.05404648,0.59658122){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sized\end{tabular}}}}%
    \put(0.0580796,0.58632481){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}set\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{network_architecture.pdf}}%
    \put(0.04533921,0.54358976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Features\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{network_architecture.pdf}}%
    \put(0.10826656,0.65128207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Equivariant\end{tabular}}}}%
    \put(0.11371528,0.64102566){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Features\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{network_architecture.pdf}}%
    \put(0.11443643,0.44615386){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Unstructured\end{tabular}}}}%
    \put(0.12226229,0.43589745){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Features\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{network_architecture.pdf}}%
    \put(0.38652512,0.64615387){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Equivariant Deep Set\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{network_architecture.pdf}}%
    \put(0.42912662,0.5777778){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feed Forward\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{network_architecture.pdf}}%
    \put(0.38639158,0.44102566){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feed Forward\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{network_architecture.pdf}}%
    \put(0.23040867,0.64615387){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feed Forward\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{network_architecture.pdf}}%
    \put(0.3779247,0.5777778){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{network_architecture.pdf}}%
    \put(0.23254542,0.44102566){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feed Forward\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{network_architecture.pdf}}%
    \put(0.61038998,0.65128207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LSTM\end{tabular}}}}%
    \put(0.6073184,0.64102566){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Decoder\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{network_architecture.pdf}}%
    \put(0.61038998,0.44615386){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LSTM\end{tabular}}}}%
    \put(0.6073184,0.43589745){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Decoder\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{network_architecture.pdf}}%
    \put(0.4312233,0.37264958){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}m times\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{network_architecture.pdf}}%
    \put(0.16424948,0.32564104){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+\end{tabular}}}}%
    \put(0.1982906,0.32564104){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sum over set\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{network_architecture.pdf}}%
    \put(0.1982906,0.291453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}concatenation\end{tabular}}}}%
    \put(0.33931625,0.32564104){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}variable sized features\end{tabular}}}}%
    \put(0.33931625,0.291453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}constant sized features\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{network_architecture.pdf}}%
    \put(0.74453796,0.64273506){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Predicted\end{tabular}}}}%
    \put(0.74643432,0.63247865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Binaries\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{network_architecture.pdf}}%
    \put(0.38425482,0.51794873){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feed Forward\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{network_architecture.pdf}}%
    \put(0.73599095,0.65641028){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Predicted\end{tabular}}}}%
    \put(0.73219821,0.64615387){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Equivariant\end{tabular}}}}%
    \put(0.73788731,0.63589746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Binaries\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{network_architecture.pdf}}%
    \put(0.73599095,0.45128207){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Predicted\end{tabular}}}}%
    \put(0.72982108,0.44102566){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Unstructured\end{tabular}}}}%
    \put(0.73788731,0.43076924){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Binaries\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{network_architecture.pdf}}%
    \put(0.80436702,0.54871797){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Predicted\end{tabular}}}}%
    \put(0.80626339,0.53846156){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Binaries\end{tabular}}}}%
    \put(0.52735044,0.32564104){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}variable sized features per time step\end{tabular}}}}%
    \put(0.52735044,0.291453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}constant sized features per time step\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{network_architecture.pdf}}%
  \end{picture}%
\endgroup%


==> related.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'related.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{187.08661417bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95454545)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{related.pdf}}%
    \put(0.05223766,0.68687939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Geometric \\Deep \\Learning\end{tabular}}}}%
    \put(0.37695353,0.22987192){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Automotive \\Motion \\Plannning\end{tabular}}}}%
    \put(0.642038,0.74300312){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mixed-\\Integer \\Optimization\end{tabular}}}}%
    \put(0.41691919,0.68595328){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\cite{Bertsimas2022, Masti2019, Nair2021, Khalil2022}\end{tabular}}}}%
    \put(0.24806213,0.41198991){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\cite{Szilard2022}\end{tabular}}}}%
    \put(0.40382634,0.5362639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\cite{Chenyang2020, Srinivasan2021,Abhishek2022,Abhishek2022a }\end{tabular}}}}%
    \put(0.57326392,0.38529038){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\cite{Junghee2015, Xiangjun2016, Esterle2020, Kessler2020, Kessler2023, Reiter2021}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> software_arch3.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'software_arch3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{394.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{software_arch3.pdf}}%
    \put(0.26045627,0.6730038){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\nnmodule{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{software_arch3.pdf}}%
    \put(0.21292776,0.56273764){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{software_arch3.pdf}}%
    \put(0.21292776,0.39163498){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{software_arch3.pdf}}%
    \put(0.20342205,0.40114068){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{software_arch3.pdf}}%
    \put(0.26045627,0.81749049){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\expert{}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{software_arch3.pdf}}%
    \put(0.94676806,0.43726236){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$Z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{software_arch3.pdf}}%
    \put(0.74144487,0.378327){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SUMO Traffic Simulation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{software_arch3.pdf}}%
    \put(0.74524715,0.88212928){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Vehicle Simulation and Control\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{software_arch3.pdf}}%
    \put(0.20342205,0.57224335){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{software_arch3.pdf}}%
    \put(0.19391635,0.41254753){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}slacked QP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{software_arch3.pdf}}%
    \put(0.69961977,0.69201521){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$u$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{software_arch3.pdf}}%
    \put(0.74524715,0.77946768){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}low-level...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{software_arch3.pdf}}%
    \put(0.75665399,0.45627376){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{software_arch3.pdf}}%
    \put(0.83269962,0.68441065){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{software_arch3.pdf}}%
    \put(0.74524715,0.63498099){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Ego Simulator\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{software_arch3.pdf}}%
    \put(0.51140684,0.5608365){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$X^\mathrm{c}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{software_arch3.pdf}}%
    \put(0.19391635,0.07794677){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}FP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{software_arch3.pdf}}%
    \put(0.36882129,0.15589354){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$(X^{\mathrm{p}},U^{\mathrm{p}})$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{software_arch3.pdf}}%
    \put(0.19391635,0.23954373){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Selector\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{software_arch3.pdf}}%
    \put(0.39163498,0.49239544){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\{\hat{B}^1,\ldots,\hat{B}^{n_\mathrm{e}}\}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{software_arch3.pdf}}%
    \put(0.19391635,0.58174905){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{software_arch3.pdf}}%
    \put(0.24396241,0.29634029){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\{(X^{\mathrm{p}1},U^{\mathrm{p}1}$),\ldots ,(X^{\mathrm{p}n_\mathrm{e}},U^{\mathrm{p}n_\mathrm{e}})\}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{software_arch3.pdf}}%
    \put(0.91825095,0.61977186){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}$\end{tabular}}}}%
    \put(0.55704698,0.84788973){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$X^\mathrm{e}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> vehicle_shape.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vehicle_shape.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{239.99999279bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53125003)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vehicle_shape.pdf}}%
    \put(0.12301906,0.39666955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\setOut$\end{tabular}}}}%
    \put(0.55344756,0.50634483){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\xExp$\end{tabular}}}}%
    \put(0.16407025,0.48796632){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\xCor$\end{tabular}}}}%
    \put(0.00355839,0.24928534){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{F}^\mathrm{out,b}$\end{tabular}}}}%
    \put(0.38904299,0.02176731){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{F}^\mathrm{out,r}$\end{tabular}}}}%
    \put(0.79374871,0.00888243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_\mathrm{max}$\end{tabular}}}}%
    \put(0.90312369,0.04950995){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n_\mathrm{min}$\end{tabular}}}}%
    \put(0.76562504,0.09375001){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{F}^\mathrm{out,f}$\end{tabular}}}}%
    \put(0.7312487,0.50263496){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{F}^\mathrm{out,l}$\end{tabular}}}}%
    \put(0.58072442,0.35299607){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\setCar$\end{tabular}}}}%
    \put(0.13418542,0.24797405){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\setEll$\end{tabular}}}}%
    \put(0.25633972,0.14165381){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\setSafeCar$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vehicle_shape.pdf}}%
    \put(0.90312369,0.46513241){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n_\mathrm{max}$\end{tabular}}}}%
    \put(0.02812368,0.00888243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_\mathrm{min}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> vehicle_shape2.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vehicle_shape2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{262.67810972bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57171377)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vehicle_shape2.pdf}}%
    \put(0.3055889,0.20147504){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\setSafe$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vehicle_shape2.pdf}}%
    \put(0.17702156,0.0230622){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_\mathrm{b}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{vehicle_shape2.pdf}}%
    \put(0.09136657,0.01209169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0.00571031,0.09774786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{vehicle_shape2.pdf}}%
    \put(0.18377844,0.43447419){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\setOut$\end{tabular}}}}%
    \put(0.3257879,0.52325992){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\xExp$\end{tabular}}}}%
    \put(0.19844386,0.50075769){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\xCor$\end{tabular}}}}%
    \put(0.19454996,0.29981429){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\binY_\mathrm{b}=1$\end{tabular}}}}%
    \put(0.4268354,0.09193885){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\binY_\mathrm{r}=1$\end{tabular}}}}%
    \put(0.88796782,0.02306222){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_\mathrm{f}$\end{tabular}}}}%
    \put(0.77090552,0.15770699){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\binY_\mathrm{f}=1$\end{tabular}}}}%
    \put(0.76804911,0.51987034){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\binY_\mathrm{l}=1$\end{tabular}}}}%
    \put(0.60196815,0.39457124){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\setCar$\end{tabular}}}}%
    \put(0.01141918,0.15154886){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n_\mathrm{r}$\end{tabular}}}}%
    \put(0.01141919,0.49702637){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$n_\mathrm{l}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

